NLO Effects in EFT Fits to $W^+W^-$ Production at the LHC

We study the impact of anomalous gauge boson and fermion couplings on the production of $W^+W^-$ pairs at potential future LHC upgrades and estimate the sensitivity at $\sqrt{S}=14$ TeV with $3~ab^{-1}$ and $\sqrt{S}=27$ TeV with $15~ab^{-1}$. A general technique for including NLO QCD effects in effective field theory (EFT) fits to kinematic distributions is presented, and numerical results are given for $\sqrt{S}=13$ TeV $W^+W^-$ production. Our method allows fits to anomalous couplings at NLO accuracy in any EFT basis and has been implemented in a publicly available version of the POWHEG-BOX. Analytic expressions for the $K$-factors relevant for $13$ TeV total cross sections are given for the HISZ and Warsaw EFT bases and differential $K$-factors can be obtained using the supplemental material. Our study demonstrates the necessity of including anomalous $Z$- fermion couplings in the extraction of limits on anomalous 3-gauge-boson couplings.

==> FigData/fig10a.dat <==
#anomalous couplings
 #  0.163000E-01  0.452000E-02  0.239000E-01   0.00000       0.00000       0.00\
000       0.00000
 #13 Tev, dsig/dm_ll(pb), LO
    100.000      0.140764E-02
    200.000      0.172892E-02
    300.000      0.461003E-03
    400.000      0.140069E-03
    500.000      0.504667E-04
    600.000      0.210343E-04
    700.000      0.985770E-05
    800.000      0.501561E-05
    900.000      0.273984E-05
    1000.00      0.156147E-05
    1100.00      0.930814E-06
    1200.00      0.573504E-06
    1300.00      0.360580E-06
    1400.00      0.233144E-06
    1500.00      0.153099E-06
 &
 #13 TeV, dsig/dmll_LO(pb),1/Lam^2
    100.000      0.140392E-02
    200.000      0.171394E-02
    300.000      0.454526E-03
    400.000      0.137359E-03
    500.000      0.491702E-04
    600.000      0.203474E-04
    700.000      0.946530E-05
    800.000      0.478203E-05
    900.000      0.259444E-05
    1000.00      0.146743E-05
    1100.00      0.868700E-06
    1200.00      0.531627E-06
    1300.00      0.331921E-06
    1400.00      0.213226E-06
    1500.00      0.139246E-06
 &
 #13 TeV, dsig/dmll_LO(pb), 1\lamb^4
    100.000      0.140537E-02
    200.000      0.172495E-02
    300.000      0.467677E-03
    400.000      0.148845E-03
    500.000      0.585794E-04
    600.000      0.279072E-04
    700.000      0.154972E-04
    800.000      0.958750E-05
    900.000      0.642042E-05
    1000.00      0.451671E-05
    1100.00      0.330106E-05
    1200.00      0.247517E-05
    1300.00      0.188583E-05
    1400.00      0.145834E-05
    1500.00      0.113683E-05
 &
 #anomalous couplings
 #  0.163000E-01  0.452000E-02  0.239000E-01   0.00000       0.00000       0.00\
000       0.00000
 #13 Tev, dsig/dm_ll(pb), NLO
    100.000      0.155100E-02
    200.000      0.179885E-02
    300.000      0.445642E-03
    400.000      0.127890E-03
    500.000      0.436755E-04
    600.000      0.173759E-04
    700.000      0.783861E-05
    800.000      0.388945E-05
    900.000      0.206892E-05
    1000.00      0.118120E-05
    1100.00      0.684420E-06
    1200.00      0.418164E-06
    1300.00      0.261030E-06
    1400.00      0.168488E-06
    1500.00      0.109390E-06
 &
 #13 TeV, dsig/dmll_NLO(pb),1/Lam^2
    100.000      0.154814E-02
    200.000      0.178717E-02
    300.000      0.440834E-03
    400.000      0.125953E-03
    500.000      0.427779E-04
    600.000      0.169092E-04
    700.000      0.758382E-05
    800.000      0.371997E-05
    900.000      0.196599E-05
    1000.00      0.111479E-05
    1100.00      0.643964E-06
    1200.00      0.386259E-06
    1300.00      0.235832E-06
    1400.00      0.148806E-06
    1500.00      0.972655E-07
 &
#13 TeV, dsig/dmll_NLO(pb), 1\lamb^4
    100.000      0.154948E-02
    200.000      0.179629E-02
    300.000      0.450960E-03
    400.000      0.134394E-03
    500.000      0.494760E-04
    600.000      0.221704E-04
    700.000      0.117114E-04
    800.000      0.696833E-05
    900.000      0.452792E-05
    1000.00      0.314348E-05
    1100.00      0.225427E-05
    1200.00      0.166983E-05
    1300.00      0.126045E-05
    1400.00      0.969543E-06
    1500.00      0.755625E-06
 &



==> FigData/fig10b.dat <==
 #anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271\
000E-02  0.212000E-01
 #13 Tev, dsig/dm_ll(pb), LO
    100.000      0.140764E-02
    200.000      0.172892E-02
    300.000      0.461003E-03
    400.000      0.140069E-03
    500.000      0.504667E-04
    600.000      0.210343E-04
    700.000      0.985770E-05
    800.000      0.501561E-05
    900.000      0.273984E-05
    1000.00      0.156147E-05
    1100.00      0.930814E-06
    1200.00      0.573504E-06
    1300.00      0.360580E-06
    1400.00      0.233144E-06
    1500.00      0.153099E-06
 &
 #13 TeV, dsig/dmll_LO(pb),1/Lam^2
    100.000      0.138056E-02
    200.000      0.169705E-02
    300.000      0.452648E-03
    400.000      0.137590E-03
    500.000      0.496055E-04
    600.000      0.206917E-04
    700.000      0.970492E-05
    800.000      0.494184E-05
    900.000      0.270156E-05
    1000.00      0.154052E-05
    1100.00      0.919189E-06
    1200.00      0.566713E-06
    1300.00      0.356563E-06
    1400.00      0.230697E-06
    1500.00      0.151461E-06
 &
 #13 TeV, dsig/dmll_LO(pb), 1\lamb^4
    100.000      0.138321E-02
    200.000      0.171125E-02
    300.000      0.465396E-03
    400.000      0.147205E-03
    500.000      0.568475E-04
    600.000      0.262028E-04
    700.000      0.139348E-04
    800.000      0.821026E-05
    900.000      0.524036E-05
    1000.00      0.352144E-05
    1100.00      0.246986E-05
    1200.00      0.178445E-05
    1300.00      0.131492E-05
    1400.00      0.986169E-06
    1500.00      0.747976E-06
 &
 #anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271\
000E-02  0.212000E-01
 #13 Tev, dsig/dm_ll(pb), NLO
    100.000      0.155100E-02
    200.000      0.179885E-02
    300.000      0.445642E-03
    400.000      0.127890E-03
    500.000      0.436755E-04
    600.000      0.173759E-04
    700.000      0.783861E-05
    800.000      0.388945E-05
    900.000      0.206892E-05
    1000.00      0.118120E-05
    1100.00      0.684420E-06
    1200.00      0.418164E-06
    1300.00      0.261030E-06
    1400.00      0.168488E-06
    1500.00      0.109390E-06
 &
 #13 TeV, dsig/dmll_NLO(pb),1/Lam^2
    100.000      0.152128E-02
    200.000      0.176575E-02
    300.000      0.437535E-03
    400.000      0.125593E-03
    500.000      0.429256E-04
    600.000      0.170907E-04
    700.000      0.773338E-05
    800.000      0.384408E-05
    900.000      0.204468E-05
    1000.00      0.116985E-05
    1100.00      0.680028E-06
    1200.00      0.415129E-06
    1300.00      0.259455E-06
    1400.00      0.169674E-06
    1500.00      0.109461E-06
 &
 #13 TeV, dsig/dmll_NLO(pb), 1\lamb^4
    100.000      0.152381E-02
    200.000      0.177796E-02
    300.000      0.447665E-03
    400.000      0.132867E-03
    500.000      0.482324E-04
    600.000      0.210410E-04
    700.000      0.107183E-04
    800.000      0.612509E-05
    900.000      0.380249E-05
    1000.00      0.253392E-05
    1100.00      0.174441E-05
    1200.00      0.124941E-05
    1300.00      0.915921E-06
    1400.00      0.687498E-06
    1500.00      0.519266E-06
 &

==> FigData/fig11a.dat <==
 #anomalous couplings
 #  0.163000E-01  0.452000E-02  0.239000E-01   0.00000       0.00000       0.00000       0.00000    
#13 TeV,S2=signlo_eft/signlo_sm,1\lam^2
    100.000      0.998154    
    200.000      0.993503    
    300.000      0.989210    
    400.000      0.984854    
    500.000      0.979450    
    600.000      0.973140    
    700.000      0.967496    
    800.000      0.956424    
    900.000      0.950250    
    1000.00      0.943776    
    1100.00      0.940891    
    1200.00      0.923701    
    1300.00      0.903468    
    1400.00      0.883186    
    1500.00      0.889161    
 &
 #13 TeV,S2=signlo_eft/signlo_sm,1\lam^4
    100.000      0.999016    
    200.000      0.998577    
    300.000       1.01193    
    400.000       1.05086    
    500.000       1.13281    
    600.000       1.27593    
    700.000       1.49407    
    800.000       1.79160    
    900.000       2.18854    
    1000.00       2.66126    
    1100.00       3.29369    
    1200.00       3.99324    
    1300.00       4.82877    
    1400.00       5.75437    
    1500.00       6.90761    
 &


==> FigData/fig11b.dat <==
 #anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271000E-02  0.212000E-01
 #13 TeV,S2=signlo_eft/signlo_sm,1\lam^2
    100.000      0.980838
    200.000      0.981597
    300.000      0.981808
    400.000      0.982040
    500.000      0.982831
    600.000      0.983586
    700.000      0.986576
    800.000      0.988333
    900.000      0.988285
    1000.00      0.990391
    1100.00      0.993583
    1200.00      0.992742
    1300.00      0.993969
    1400.00       1.00704
    1500.00       1.00064
&
 #13 TeV,S2=signlo_eft/signlo_sm,1\lam^4
    100.000      0.982465
    200.000      0.988386
    300.000       1.00454
    400.000       1.03892
    500.000       1.10434
    600.000       1.21093
    700.000       1.36737
    800.000       1.57480
    900.000       1.83791
    1000.00       2.14521
    1100.00       2.54875
    1200.00       2.98784
    1300.00       3.50887
    1400.00       4.08039
    1500.00       4.74692



==> FigData/fig12b.dat <==
 #anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271000E-02  0.212000E-01
 #13 Tev, dsig/dm_ll(pb), NLO
    100.000      0.155100E-02
    200.000      0.179885E-02
    300.000      0.445642E-03
    400.000      0.127890E-03
    500.000      0.436755E-04
    600.000      0.173759E-04
    700.000      0.783861E-05
    800.000      0.388945E-05
    900.000      0.206892E-05
    1000.00      0.118120E-05
    1100.00      0.684420E-06
    1200.00      0.418164E-06
    1300.00      0.261030E-06
    1400.00      0.168488E-06
    1500.00      0.109390E-06
 &
#13 Tev, dsig/dm_ll(pb), LO
    100.000      0.140764E-02
    200.000      0.172892E-02
    300.000      0.461003E-03
    400.000      0.140069E-03
    500.000      0.504667E-04
    600.000      0.210343E-04
    700.000      0.985770E-05
    800.000      0.501561E-05
    900.000      0.273984E-05
    1000.00      0.156147E-05
    1100.00      0.930814E-06
    1200.00      0.573504E-06
    1300.00      0.360580E-06
    1400.00      0.233144E-06
    1500.00      0.153099E-06
&
 #13 TeV, dsig/dmll_NLO(pb), 1\lamb^4
    100.000      0.152381E-02
    200.000      0.177796E-02
    300.000      0.447665E-03
    400.000      0.132867E-03
    500.000      0.482324E-04
    600.000      0.210410E-04
    700.000      0.107183E-04
    800.000      0.612509E-05
    900.000      0.380249E-05
    1000.00      0.253392E-05
    1100.00      0.174441E-05
    1200.00      0.124941E-05
    1300.00      0.915921E-06
    1400.00      0.687498E-06
    1500.00      0.519266E-06
 &
 #13 TeV, dsig/dmll_LO(pb), 1\lamb^4
    100.000      0.138321E-02
    200.000      0.171125E-02
    300.000      0.465396E-03
    400.000      0.147205E-03
    500.000      0.568475E-04
    600.000      0.262028E-04
    700.000      0.139348E-04
    800.000      0.821026E-05
    900.000      0.524036E-05
    1000.00      0.352144E-05
    1100.00      0.246986E-05
    1200.00      0.178445E-05
    1300.00      0.131492E-05
    1400.00      0.986169E-06
    1500.00      0.747976E-06
 &


==> FigData/fig5.dat <==
#13 TeV, r1_LO
    100.000      0.195004E-02
    200.000     -0.758505E-03
    300.000     -0.295114E-03
    400.000     -0.115266E-03
    500.000     -0.506827E-04
    600.000     -0.243018E-04
    700.000     -0.124050E-04
    800.000     -0.661849E-05
    900.000     -0.365192E-05
    1000.00     -0.206175E-05
    1100.00     -0.118708E-05
    1200.00     -0.695683E-06
    1300.00     -0.414773E-06
    1400.00     -0.246220E-06
    1500.00     -0.149155E-06
 &
 #13 TeV, r(1,2)_LO
    100.000      0.343539E-02
    200.000      0.290304E-03
    300.000      0.131104E-04
    400.000      0.130057E-05
    500.000      0.167574E-06
    600.000     -0.600696E-07
    700.000     -0.364246E-07
    800.000     -0.200475E-07
    900.000     -0.302800E-07
    1000.00     -0.206867E-07
    1100.00     -0.923114E-08
    1200.00     -0.667219E-08
    1300.00     -0.509459E-08
    1400.00     -0.391920E-08
    1500.00     -0.264135E-08
 &
 #13 TeV, r(1,3)_LO
    100.000      0.365206E-02
    200.000      0.787264E-03
    300.000      0.161589E-03
    400.000      0.556902E-04
    500.000      0.234274E-04
    600.000      0.110349E-04
    700.000      0.558825E-05
    800.000      0.298129E-05
    900.000      0.164321E-05
    1000.00      0.930411E-06
    1100.00      0.539495E-06
    1200.00      0.317979E-06
    1300.00      0.189508E-06
    1400.00      0.114095E-06
    1500.00      0.691175E-07
&
#13 TeV, r1_NLO
    100.000      0.239664E-02
    200.000     -0.549598E-03
    300.000     -0.216661E-03
    400.000     -0.821829E-04
    500.000     -0.353384E-04
    600.000     -0.161075E-04
    700.000     -0.844565E-05
    800.000     -0.438165E-05
    900.000     -0.227983E-05
    1000.00     -0.132280E-05
    1100.00     -0.824826E-06
    1200.00     -0.479391E-06
    1300.00     -0.286336E-06
    1400.00     -0.161439E-06
    1500.00     -0.957026E-07
 &
 #13 TeV, r(1,2)_NLO
    100.000      0.374736E-02
    200.000      0.378972E-03
    300.000      0.448255E-04
    400.000      0.135535E-04
    500.000      0.572200E-05
    600.000      0.297636E-05
    700.000      0.154843E-05
    800.000      0.504845E-06
    900.000      0.576422E-06
    1000.00      0.309886E-06
    1100.00      0.743979E-07
    1200.00      0.577632E-07
    1300.00      0.356877E-07
    1400.00      0.170416E-07
    1500.00      0.156817E-07
&
 #13 TeV, r(1,3)_NLO
    100.000      0.382721E-02
    200.000      0.687260E-03
    300.000      0.122405E-03
    400.000      0.393938E-04
    500.000      0.159950E-04
    600.000      0.708119E-05
    700.000      0.341052E-05
    800.000      0.184876E-05
    900.000      0.991727E-06
    1000.00      0.596781E-06
    1100.00      0.299786E-06
    1200.00      0.177172E-06
    1300.00      0.111775E-06
    1400.00      0.657075E-07
    1500.00      0.416861E-07

==> FigData/fig6a.dat <==
#13 TeV, r(2,1)_LO
    100.000      0.132063E-01
    200.000      0.265945E-01
    300.000      0.214100E-01
    400.000      0.150748E-01
    500.000      0.103011E-01
    600.000      0.699627E-02
    700.000      0.475292E-02
    800.000      0.323407E-02
    900.000      0.220503E-02
    1000.00      0.150366E-02
    1100.00      0.102629E-02
    1200.00      0.700003E-03
    1300.00      0.477184E-03
    1400.00      0.324826E-03
    1500.00      0.220539E-03
 &
 #13 TeV, r(2,2)_LO
    100.000      0.977383E-02
    200.000      0.222906E-01
    300.000      0.224250E-01
    400.000      0.183111E-01
    500.000      0.139655E-01
    600.000      0.103643E-01
    700.000      0.759685E-02
    800.000      0.553234E-02
    900.000      0.401163E-02
    1000.00      0.289884E-02
    1100.00      0.208952E-02
    1200.00      0.150092E-02
    1300.00      0.107537E-02
    1400.00      0.768128E-03
    1500.00      0.545822E-03
 &
 #13 TeV, r(2,3)_LO
    100.000      0.121789E-01
    200.000      0.237426E-01
    300.000      0.191067E-01
    400.000      0.134816E-01
    500.000      0.922231E-02
    600.000      0.626585E-02
    700.000      0.425723E-02
    800.000      0.289650E-02
    900.000      0.197421E-02
    1000.00      0.134601E-02
    1100.00      0.918128E-03
    1200.00      0.626060E-03
    1300.00      0.426599E-03
    1400.00      0.290417E-03
    1500.00      0.196889E-03
&  #13 Tev, dsig/pt(pb)_SM, LO
    100.000      0.331293E-02
    200.000      0.460715E-03
    300.000      0.445015E-04
    400.000      0.887538E-05
    500.000      0.248552E-05
    600.000      0.848937E-06
    700.000      0.330220E-06
    800.000      0.141591E-06
    900.000      0.645691E-07
    1000.00      0.309544E-07
    1100.00      0.157360E-07
    1200.00      0.816295E-08
    1300.00      0.419630E-08
    1400.00      0.227481E-08
    1500.00      0.126248E-08
&
#13 TeV, r(2,1)_NLO
    100.000      0.121346E-01
    200.000      0.206281E-01
    300.000      0.154377E-01
    400.000      0.104316E-01
    500.000      0.695822E-02
    600.000      0.465519E-02
    700.000      0.313729E-02
    800.000      0.212835E-02
    900.000      0.145284E-02
    1000.00      0.994879E-03
    1100.00      0.683474E-03
    1200.00      0.469541E-03
    1300.00      0.323708E-03
    1400.00      0.222769E-03
    1500.00      0.153576E-03
 &
 #13 TeV, r(2,2)_NLO
    100.000      0.934306E-02
    200.000      0.178696E-01
    300.000      0.166623E-01
    400.000      0.130215E-01
    500.000      0.966392E-02
    600.000      0.703681E-02
    700.000      0.510038E-02
    800.000      0.369243E-02
    900.000      0.267028E-02
    1000.00      0.193196E-02
    1100.00      0.139694E-02
    1200.00      0.100960E-02
    1300.00      0.726640E-03
    1400.00      0.523182E-03
    1500.00      0.376870E-03
&
#13 TeV, r(2,3)_NLO
    100.000      0.111440E-01
    200.000      0.184149E-01
    300.000      0.137735E-01
    400.000      0.933484E-02
    500.000      0.623332E-02
    600.000      0.417273E-02
    700.000      0.281397E-02
    800.000      0.190934E-02
    900.000      0.130147E-02
    1000.00      0.891519E-03
    1100.00      0.612077E-03
    1200.00      0.420043E-03
    1300.00      0.289448E-03
    1400.00      0.199574E-03
    1500.00      0.137245E-03
&
#13 Tev, dsig/pt(pb)_SM, NLO
    100.000      0.352675E-02
    200.000      0.428089E-03
    300.000      0.367785E-04
    400.000      0.687775E-05
    500.000      0.184673E-05
    600.000      0.612623E-06
    700.000      0.235880E-06
    800.000      0.995413E-07
    900.000      0.452061E-07
    1000.00      0.215348E-07
    1100.00      0.108380E-07
    1200.00      0.570168E-08
    1300.00      0.295714E-08
    1400.00      0.157725E-08
    1500.00      0.884651E-09


==> FigData/fig7a.dat <==
#anomalous couplings
 #  0.163000E-01  0.452000E-02 -0.508952E-01   0.00000       0.00000       0.00000       0.00000
 #13 Tev, dsig/pt(pb)_SM, LO
    100.000      0.331293E-02
    200.000      0.460715E-03
    300.000      0.445015E-04
    400.000      0.887538E-05
    500.000      0.248552E-05
    600.000      0.848937E-06
    700.000      0.330220E-06
    800.000      0.141591E-06
    900.000      0.645691E-07
    1000.00      0.309544E-07
    1100.00      0.157360E-07
    1200.00      0.816295E-08
    1300.00      0.419630E-08
    1400.00      0.227481E-08
    1500.00      0.126248E-08
 &
 #13 TeV, dsig/dpt_LO(pb),1/Lam^2
    100.000      0.327400E-02
    200.000      0.423452E-03
    300.000      0.328646E-04
    400.000      0.443498E-05
    500.000      0.542563E-06
    600.000     -0.835436E-07
    700.000     -0.146630E-06
    800.000     -0.113856E-06
    900.000     -0.767838E-07
    1000.00     -0.491680E-07
    1100.00     -0.306397E-07
    1200.00     -0.191449E-07
    1300.00     -0.121064E-07
    1400.00     -0.749477E-08
    1500.00     -0.466047E-08
 &
 #13 TeV, dsig/dpt_LO(pb), 1\lamb^4
    100.000      0.329921E-02
    200.000      0.490631E-03
    300.000      0.881632E-04
    400.000      0.436223E-04
    500.000      0.274063E-04
    600.000      0.181955E-04
    700.000      0.122878E-04
    800.000      0.835533E-05
    900.000      0.570159E-05
    1000.00      0.389430E-05
    1100.00      0.266189E-05
    1200.00      0.181856E-05
    1300.00      0.124130E-05
    1400.00      0.846546E-06
    1500.00      0.574951E-06
&
#anomalous couplings
 #  0.163000E-01  0.452000E-02  0.508952E-01   0.00000       0.00000       0.00000       0.00000
 #13 Tev, dsig/pt(pb)_SM, NLO
    100.000      0.352675E-02
    200.000      0.428089E-03
    300.000      0.367785E-04
    400.000      0.687775E-05
    500.000      0.184673E-05
    600.000      0.612623E-06
    700.000      0.235880E-06
    800.000      0.995413E-07
    900.000      0.452061E-07
    1000.00      0.215348E-07
    1100.00      0.108380E-07
    1200.00      0.570168E-08
    1300.00      0.295714E-08
    1400.00      0.157725E-08
    1500.00      0.884651E-09
 &
 #13 TeV, dsig/dpt_NLO(pb),1/Lam^2
    100.000      0.352462E-02
    200.000      0.425121E-03
    300.000      0.370418E-04
    400.000      0.711115E-05
    500.000      0.197820E-05
    600.000      0.679988E-06
    700.000      0.261878E-06
    800.000      0.117357E-06
    900.000      0.578825E-07
    1000.00      0.302028E-07
    1100.00      0.122100E-07
    1200.00      0.675702E-08
    1300.00      0.392789E-08
    1400.00      0.225391E-08
    1500.00      0.145376E-08
  &
 #13 TeV, dsig/dpt_NLO(pb), 1\lamb^4, 3gb scenario
    100.000      0.354627E-02
    200.000      0.477026E-03
    300.000      0.769012E-04
    400.000      0.342485E-04
    500.000      0.201385E-04
    600.000      0.128552E-04
    700.000      0.848211E-05
    800.000      0.570043E-05
    900.000      0.386770E-05
    1000.00      0.264212E-05
    1100.00      0.180726E-05
    1200.00      0.123985E-05
    1300.00      0.854329E-06
    1400.00      0.588965E-06
    1500.00      0.405384E-06
 &


==> FigData/fig7b.dat <==
 #anomalous couplings
 #   0.00000       0.00000      -0.00000     -0.239000E-02 -0.690000E-02  0.271000E-02  0.212000E-01
 #13 Tev, dsig/pt(pb)_SM, LO
    100.000      0.331293E-02
    200.000      0.460715E-03
    300.000      0.445015E-04
    400.000      0.887538E-05
    500.000      0.248552E-05
    600.000      0.848937E-06
    700.000      0.330220E-06
    800.000      0.141591E-06
    900.000      0.645691E-07
    1000.00      0.309544E-07
    1100.00      0.157360E-07
    1200.00      0.816295E-08
    1300.00      0.419630E-08
    1400.00      0.227481E-08
    1500.00      0.126248E-08
 &
 #13 TeV, dsig/dpt_LO(pb),1/Lam^2
    100.000      0.325016E-02
    200.000      0.452774E-03
    300.000      0.439530E-04
    400.000      0.881616E-05
    500.000      0.248405E-05
    600.000      0.853797E-06
    700.000      0.334176E-06
    800.000      0.144134E-06
    900.000      0.660443E-07
    1000.00      0.318458E-07
    1100.00      0.162710E-07
    1200.00      0.846214E-08
    1300.00      0.437068E-08
    1400.00      0.236909E-08
    1500.00      0.132262E-08
 &
 #13 TeV, dsig/dpt_LO(pb), 1\lamb^4
    100.000      0.326243E-02
    200.000      0.473563E-03
    300.000      0.574198E-04
    400.000      0.174077E-04
    500.000      0.802870E-05
    600.000      0.447118E-05
    700.000      0.271236E-05
    800.000      0.171632E-05
    900.000      0.110850E-05
    1000.00      0.724547E-06
    1100.00      0.477018E-06
    1200.00      0.315086E-06
    1300.00      0.208028E-06
    1400.00      0.137733E-06
    1500.00      0.910496E-07
&
 #anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271000E-02  0.212000E-01
 #13 Tev, dsig/pt(pb)_SM, NLO
    100.000      0.352675E-02
    200.000      0.428089E-03
    300.000      0.367785E-04
    400.000      0.687775E-05
    500.000      0.184673E-05
    600.000      0.612623E-06
    700.000      0.235880E-06
    800.000      0.995413E-07
    900.000      0.452061E-07
    1000.00      0.215348E-07
    1100.00      0.108380E-07
    1200.00      0.570168E-08
    1300.00      0.295714E-08
    1400.00      0.157725E-08
    1500.00      0.884651E-09
 &
 #13 TeV, dsig/dpt_NLO(pb),1/Lam^2
    100.000      0.346011E-02
    200.000      0.420736E-03
    300.000      0.363106E-04
    400.000      0.684375E-05
    500.000      0.184572E-05
    600.000      0.619973E-06
    700.000      0.242156E-06
    800.000      0.103678E-06
    900.000      0.473077E-07
    1000.00      0.235331E-07
    1100.00      0.119166E-07
    1200.00      0.745093E-08
    1300.00      0.342521E-08
    1400.00      0.182392E-08
    1500.00      0.100780E-08
 &
 #13 TeV, dsig/dpt_NLO(pb), 1\lamb^4, 3gb scenario
    100.000      0.347107E-02
    200.000      0.437307E-03
    300.000      0.462894E-04
    400.000      0.129683E-04
    500.000      0.570995E-05
    600.000      0.311273E-05
    700.000      0.187199E-05
    800.000      0.118055E-05
    900.000      0.763608E-06
    1000.00      0.501457E-06
    1100.00      0.332780E-06
    1200.00      0.845896E-07
    1300.00      0.147625E-06
    1400.00      0.989676E-07
    1500.00      0.794116E-07

==> FigData/fig8a.dat <==
#13 TeV,S2=signlo_eft/signlo_sm,1\lam^2,3gb scen
    100.000      0.999395    
    200.000      0.993067    
    300.000       1.00716    
    400.000       1.03394    
    500.000       1.07119    
    600.000       1.10996    
    700.000       1.11022    
    800.000       1.17898    
    900.000       1.28041    
    1000.00       1.40251    
    1100.00       1.12660    
    1200.00       1.18509    
    1300.00       1.32828    
    1400.00       1.42902    
    1500.00       1.64331    
 &
 #13 TeV,S2=signlo_eft/signlo_sm,1\lam^4,3gb scen
    100.000       1.00554    
    200.000       1.11431    
    300.000       2.09093    
    400.000       4.97961    
    500.000       10.9050    
    600.000       20.9839    
    700.000       35.9594    
    800.000       57.2670    
    900.000       85.5571    
    1000.00       122.691    
    1100.00       166.753    
    1200.00       217.453    
    1300.00       288.904    
    1400.00       373.413    
    1500.00       458.241  

==> FigData/fig8b.dat <==
#13 TeV,S2=signlo_eft/signlo_sm,1\lam^2,ferm scen
    100.000      0.981103
    200.000      0.982824
    300.000      0.987278
    400.000      0.995057
    500.000      0.999455
    600.000       1.01200
    700.000       1.02660
    800.000       1.04155
    900.000       1.04649
    1000.00       1.09279
    1100.00       1.09952
    1200.00       1.12228
    1300.00       1.15829
    1400.00       1.15640
    1500.00       1.13920
 &
 #13 TeV,S2=signlo_eft/signlo_sm,1\lam^4,ferm scen
    100.000      0.984211
    200.000       1.02153
    300.000       1.25860
    400.000       1.88554
    500.000       3.09193
    600.000       5.08099
    700.000       7.93619
    800.000       11.8599
    900.000       16.8917
    1000.00       23.2859
    1100.00       30.7051
    1200.00       38.8425
    1300.00       49.9216
    1400.00       62.7471
    1500.00       89.7661




==> FigData/fig9a.dat <==
 #13 Tev, dsig/pt(pb)_SM, NLO
    100.000      0.352675E-02
    200.000      0.428089E-03
    300.000      0.367785E-04
    400.000      0.687775E-05
    500.000      0.184673E-05
    600.000      0.612623E-06
    700.000      0.235880E-06
    800.000      0.995413E-07
    900.000      0.452061E-07
    1000.00      0.215348E-07
    1100.00      0.108380E-07
    1200.00      0.570168E-08
    1300.00      0.295714E-08
    1400.00      0.157725E-08
    1500.00      0.884651E-09
&
#13 Tev, dsig/pt(pb)_SM, LO
    100.000      0.331293E-02
    200.000      0.460715E-03
    300.000      0.445015E-04
    400.000      0.887538E-05
    500.000      0.248552E-05
    600.000      0.848937E-06
    700.000      0.330220E-06
    800.000      0.141591E-06
    900.000      0.645691E-07
    1000.00      0.309544E-07
    1100.00      0.157360E-07
    1200.00      0.816295E-08
    1300.00      0.419630E-08
    1400.00      0.227481E-08
    1500.00      0.126248E-08
#anomalous couplings
 #  0.163000E-01  0.452000E-02 -0.508952E-01   0.00000       0.00000       0.00000       0.00000
&
 #13 TeV, dsig/dpt_NLO(pb), 1\lamb^4
    100.000      0.354627E-02
    200.000      0.477026E-03
    300.000      0.769012E-04
    400.000      0.342485E-04
    500.000      0.201385E-04
    600.000      0.128552E-04
    700.000      0.848211E-05
    800.000      0.570043E-05
    900.000      0.386770E-05
    1000.00      0.264212E-05
    1100.00      0.180726E-05
    1200.00      0.123985E-05
    1300.00      0.854329E-06
    1400.00      0.588965E-06
    1500.00      0.405384E-06
&
 #13 TeV, dsig/dpt_LO(pb), 1\lamb^4
    100.000      0.329921E-02
    200.000      0.490631E-03
    300.000      0.881632E-04
    400.000      0.436223E-04
    500.000      0.274063E-04
    600.000      0.181955E-04
    700.000      0.122878E-04
    800.000      0.835533E-05
    900.000      0.570159E-05
    1000.00      0.389430E-05
    1100.00      0.266189E-05
    1200.00      0.181856E-05
    1300.00      0.124130E-05
    1400.00      0.846546E-06
    1500.00      0.574951E-06
 
 

==> FigData/fig9b.dat <==
 #13 Tev, dsig/pt(pb)_SM, NLO
    100.000      0.352675E-02
    200.000      0.428089E-03
    300.000      0.367785E-04
    400.000      0.687775E-05
    500.000      0.184673E-05
    600.000      0.612623E-06
    700.000      0.235880E-06
    800.000      0.995413E-07
    900.000      0.452061E-07
    1000.00      0.215348E-07
    1100.00      0.108380E-07
    1200.00      0.570168E-08
    1300.00      0.295714E-08
    1400.00      0.157725E-08
    1500.00      0.884651E-09
&
 #13 Tev, dsig/pt(pb)_SM, LO
    100.000      0.331293E-02
    200.000      0.460715E-03
    300.000      0.445015E-04
    400.000      0.887538E-05
    500.000      0.248552E-05
    600.000      0.848937E-06
    700.000      0.330220E-06
    800.000      0.141591E-06
    900.000      0.645691E-07
    1000.00      0.309544E-07
    1100.00      0.157360E-07
    1200.00      0.816295E-08
    1300.00      0.419630E-08
    1400.00      0.227481E-08
    1500.00      0.126248E-08
 &
#anomalous couplings
 #   0.00000       0.00000       0.00000     -0.239000E-02 -0.690000E-02  0.271000E-02  0.212000E-01
 &
 #13 TeV, dsig/dpt_NLO(pb), 1\lamb^4, ferm scenario
    100.000      0.347107E-02
    200.000      0.437307E-03
    300.000      0.462894E-04
    400.000      0.129683E-04
    500.000      0.570995E-05
    600.000      0.311273E-05
    700.000      0.187199E-05
    800.000      0.118055E-05
    900.000      0.763608E-06
    1000.00      0.501457E-06
    1100.00      0.332780E-06
    1200.00      0.221468E-06
    1300.00      0.147625E-06
    1400.00      0.989676E-07
    1500.00      0.794116E-07
&
&
 #13 TeV, dsig/dpt_LO(pb), 1\lamb^4
    100.000      0.326243E-02
    200.000      0.473563E-03
    300.000      0.574198E-04
    400.000      0.174077E-04
    500.000      0.802870E-05
    600.000      0.447118E-05
    700.000      0.271236E-05
    800.000      0.171632E-05
    900.000      0.110850E-05
    1000.00      0.724547E-06
    1100.00      0.477018E-06
    1200.00      0.315086E-06
    1300.00      0.208028E-06
    1400.00      0.137733E-06
    1500.00      0.910496E-07
 

